A Policy Driven AI-Assisted PoW Framework

Proof of Work (PoW) based cyberdefense systems require incoming network requests to expend effort solving an arbitrary mathematical puzzle. Current state of the art is unable to differentiate between trustworthy and untrustworthy connections, requiring all to solve complex puzzles. In this paper, we introduce an Artificial Intelligence (AI)-assisted PoW framework that utilizes IP traffic based features to inform an adaptive issuer which can then generate puzzles with varying hardness. The modular framework uses these capabilities to ensure that untrustworthy clients solve harder puzzles thereby incurring longer latency than authentic requests to receive a response from the server. Our preliminary findings reveal our approach effectively throttles untrustworthy traffic.

==> Policy1.txt <==
1,2,3...
28
31
30
27
29
32
34
31
33
35
29
33
30
30
37
32
30
32
36
35
31
38
32
42
30
34
31
35
35
37
32
34
40
46
40
34
31
39
36
42
33
37
40
31
34
48
28
48
35
42
38
40
44
52
52
53
30
52
45
36
56
47
43
60
52
57
48
67
52
62
66
44
82
63
55
72
58
59
64
72
52
67
94
57
47
89
68
67
53
31
99
65
89
37
68
55
79
46
41
69
64
83
186
88
307
86
144
188
105
89
214
159
129
217
193
233
149
189
153
121

==> Policy2.txt <==
Epsilon
27
24
24
32
28
24
28
28
33
29
31
28
28
23
35
30
32
33
34
31
42
31
33
35
32
42
45
47
38
47
35
41
41
52
48
42
30
31
33
35
52
41
38
54
48
37
31
39
52
45
65
45
63
51
42
69
40
54
89
147
97
48
79
50
85
113
107
70
68
98
101
89
95
50
60
69
105
89
89
104
126
79
157
102
102
148
101
152
124
112
113
118
160
89
236
102
222
154
244
102
130
274

==> Policy3.txt <==
Evens
31
36
27
28
31
31
32
34
32
34
36
31
31
33
38
35
54
52
33
38
38
48
44
42
47
33
48
51
46
76
39
59
54
41
62
75
48
59
111
60
74
83
96
140
70
158
82
79
114
45
41
67
151
102
140
374
299
158
144
163
145
248
285
659
394
211
109
511
450
411
683
349
2490
685
393
200
1912
661
741
2026
737
1176
6736
1195
3730
5004
5889
4214
5840
3157
4298
2000
4224
58815
10431
16701
24027
13707
22171
13565
32123
10236
